Introducing RSESS: An Open Source Enumerative Sphere Shaping Implementation Coded in Rust

In this work, we present an open-source implementation of the enumerative sphere shaping (ESS) algorithm used for probabilistic constellation shaping (PCS). PCS aims at closing the shaping gap caused by using uniformly distributed modulation symbols in channels for which information theory shows non-uniformly distributed signaling to be optimal. ESS is one such PCS algorithm that sets itself apart as it operates on a trellis representation of a subset of the possible symbol sequences. ESS leads to an empirical distribution of the symbols that closely approximates the optimal distribution for the additive white Gaussian noise (AWGN) channel. We provide an open-source implementation of this algorithm in the compiled language Rust, as well as Python bindings with which our Rust code can be called in a regular Python script. We also compare simulation results on the AWGN channel using our implementation with previous works on this topic.

==> data/comparison_to_chen2022.csv <==
E_s/N_0 in dB,ESS N40,OESS N40,CCDM N40,ESS N20,OESS N20,CCDM N20,Uniform,Capacity
11.5,3.769384449026565,3.795272489011856,3.47836286487015,3.7044520254896423,3.743198214361248,3.1544179993405295,3.6267042302678103,3.918899048691982
12.0,3.9174831364762897,3.942259773481898,3.632652313749916,3.8543471120740964,3.890331029000857,3.310353447679133,3.77894376801056,4.074585234905427
12.5,4.059596427908666,4.081136699193806,3.7805278173761083,3.9978882038186567,4.034115539854197,3.467276351682079,3.933215028830428,4.231339787002322
13.0,4.193594079834353,4.217618830057381,3.929052256317557,4.135370938737421,4.172409978817887,3.619570108525018,4.084657597963948,4.389058967363045
13.5,4.32064726606689,4.344338810170497,4.071922271467232,4.2689844940079,4.297228704672673,3.7691026972903785,4.23371087154747,4.5476479446115725
14.0,4.440727167513042,4.459072517841184,4.207417531373768,4.391975476055546,4.420313911289568,3.919769680331914,4.384654872315426,4.707020262728835
14.5,4.5476738858976455,4.566215198446887,4.333312683607433,4.502539061728924,4.528023172362765,4.059512626671626,4.533363038041538,4.867097291642136
15.0,4.64271603415459,4.658208310923537,4.4516557096119564,4.604231608889605,4.626745148650167,4.197025804770555,4.6799514666160205,5.0278076733505195


==> data/measurements-insl49_Intel_Core_i7-7700.csv <==
diff_allocated_kB,encoding_time_ms,r_sh,allocated_kB,tool,trellis_build_time_ms,time_stamp,resident_MB,n_max,diff_resident_kB,decoding_time_ms,e_max,class
68,75.483,1.5,113.96875,RSESS,0.344,25.08.2023 19:38:00,3.51953125,50,68,16.989,418,ESS
190,168.939,1.5,235.96875,RSESS,1.298,25.08.2023 19:38:00,3.65625,100,208,31.375,796,ESS
680,342.103,1.5,725.96875,RSESS,5.421,25.08.2023 19:38:01,4.140625,200,704,63.13,1560,ESS
2560,633.376,1.5,2605.96875,RSESS,23.564,25.08.2023 19:38:01,5.9765625,400,2584,132.488,3072,ESS
9722.4140625,1752.566,1.5,9768.3828125,RSESS,105.574,25.08.2023 19:38:04,13.06640625,800,9844,333.385,6096,ESS
38446.515625,4361.135,1.5,38492.484375,RSESS,495.926,25.08.2023 19:38:10,47.46875,1600,45072,1209.638,12136,ESS
153710.515625,12978.142,1.5,153756.484375,RSESS,2557.108,25.08.2023 19:43:33,166.4765625,3200,166936,3381.404,24208,ESS
114.9375,75.383,1.5,160.90625,RSESS,0.66,25.08.2023 19:38:10,3.58203125,50,132,17.281,418,OESS
350.9375,171.559,1.5,396.90625,RSESS,2.566,25.08.2023 19:38:10,3.83984375,100,396,32.785,796,OESS
1290.9375,344.727,1.5,1336.90625,RSESS,10.733,25.08.2023 19:38:10,4.7578125,200,1336,65.239,1560,OESS
4957.484375,636.923,1.5,5003.453125,RSESS,47.038,25.08.2023 19:38:11,8.375,400,5040,137.538,3072,OESS
19353.171875,1850.011,1.5,19399.140625,RSESS,209.023,25.08.2023 19:38:14,22.58984375,800,19596,381.676,6096,OESS
76921.171875,4390.896,1.5,76967.140625,RSESS,991.136,25.08.2023 19:38:20,91.51171875,1600,90172,1241.855,12136,OESS
307449.15625,13112.514,1.5,307495.125,RSESS,5083.425,25.08.2023 19:43:55,331.53125,3200,335952,3457.126,24208,OESS
,159.826,1.5,,PyRSESS,0.376,25.08.2023 19:38:21,32.6484375,50,0.0,80.047,418,ESS
,351.532,1.5,,PyRSESS,1.435,25.08.2023 19:38:21,32.88671875,100,380.0,149.796,796,ESS
,682.406,1.5,,PyRSESS,6.072,25.08.2023 19:38:23,34.53515625,200,1964.0,291.474,1560,ESS
,1262.117,1.5,,PyRSESS,25.985,25.08.2023 19:38:25,41.6796875,400,9356.0,599.683,3072,ESS
,3116.457,1.5,,PyRSESS,115.383,25.08.2023 19:38:29,84.45703125,800,53180.0,1277.593,6096,ESS
,7157.718,1.5,,PyRSESS,534.709,25.08.2023 19:38:41,364.1484375,1600,339620.0,3449.52,12136,ESS
,18685.933,1.5,,PyRSESS,2673.87,25.08.2023 19:44:26,2353.9609375,3200,2377168.0,8223.107,24208,ESS
,160.9,1.5,,PyRSESS,0.733,25.08.2023 19:38:41,32.98828125,50,380.0,80.89,418,OESS
,348.462,1.5,,PyRSESS,2.806,25.08.2023 19:38:42,33.37109375,100,908.0,149.402,796,OESS
,688.321,1.5,,PyRSESS,12.051,25.08.2023 19:38:43,36.23828125,200,3812.0,294.307,1560,OESS
,1279.359,1.5,,PyRSESS,51.629,25.08.2023 19:38:45,50.89453125,400,18860.0,597.615,3072,OESS
,3222.205,1.5,,PyRSESS,226.84,25.08.2023 19:38:50,135.94921875,800,106040.0,1323.723,6096,OESS
,6997.692,1.5,,PyRSESS,1058.919,25.08.2023 19:39:02,691.99609375,1600,675164.0,3351.534,12136,OESS
,18868.42,1.5,,PyRSESS,5325.77,25.08.2023 19:44:59,4644.57421875,3200,4722808.0,8288.574,24208,OESS

